LPAC: Learnable Perception-Action-Communication Loops with Applications to Coverage Control

Coverage control is the problem of navigating a robot swarm to collaboratively monitor features or a phenomenon of interest not known a priori. The problem is challenging in decentralized settings with robots that have limited communication and sensing capabilities. We propose a learnable Perception-Action-Communication (LPAC) architecture for the problem, wherein a convolutional neural network (CNN) processes localized perception; a graph neural network (GNN) facilitates robot communications; finally, a shallow multi-layer perceptron (MLP) computes robot actions. The GNN enables collaboration in the robot swarm by computing what information to communicate with nearby robots and how to incorporate received information. Evaluations show that the LPAC models -- trained using imitation learning -- outperform standard decentralized and centralized coverage control algorithms. The learned policy generalizes to environments different from the training dataset, transfers to larger environments with more robots, and is robust to noisy position estimates. The results indicate the suitability of LPAC architectures for decentralized navigation in robot swarms to achieve collaborative behavior.

==> figures/data/comm_maps_x.csv <==
x y C
0 0 0.0
0 1 0.0
0 2 0.0
0 3 0.0
0 4 0.0
0 5 0.0
0 6 0.0
0 7 0.0
0 8 0.0
0 9 0.0
0 10 0.0
0 11 0.0
0 12 0.0
0 13 0.0
0 14 0.0
0 15 0.0
0 16 0.0
0 17 0.0
0 18 0.0
0 19 0.0
0 20 0.0
0 21 0.0
0 22 0.0
0 23 0.0
0 24 0.0
0 25 0.0
0 26 0.0
0 27 0.0
0 28 0.0
0 29 0.0
0 30 0.0
0 31 0.0

1 0 0.0
1 1 0.0
1 2 0.0
1 3 0.0
1 4 0.0
1 5 0.0
1 6 0.0
1 7 0.0
1 8 0.0
1 9 0.0
1 10 0.0
1 11 0.0
1 12 0.0
1 13 0.0
1 14 0.0
1 15 0.0
1 16 0.0
1 17 0.0
1 18 0.0
1 19 0.0
1 20 0.0
1 21 0.0
1 22 0.0
1 23 0.0
1 24 0.0
1 25 0.0
1 26 0.0
1 27 0.0
1 28 0.0
1 29 0.0
1 30 0.0
1 31 0.0

2 0 0.0
2 1 0.0
2 2 0.0
2 3 0.0
2 4 0.0
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0
2 10 0.0
2 11 0.0
2 12 0.0
2 13 0.0
2 14 0.0
2 15 0.0
2 16 0.0
2 17 0.0
2 18 0.0
2 19 0.0
2 20 0.0
2 21 0.0
2 22 0.0
2 23 -0.8331259
2 24 0.0
2 25 0.0
2 26 0.0
2 27 0.0
2 28 0.0
2 29 0.0
2 30 0.0
2 31 0.0

3 0 0.0
3 1 0.0
3 2 0.0
3 3 0.0
3 4 0.0
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.0
3 10 0.0
3 11 0.0
3 12 0.0
3 13 0.0
3 14 0.0
3 15 0.0
3 16 0.0
3 17 0.0
3 18 0.0
3 19 0.0
3 20 0.0
3 21 0.0
3 22 0.0
3 23 0.0
3 24 0.0
3 25 0.0
3 26 0.0
3 27 0.0
3 28 0.0
3 29 0.0
3 30 0.0
3 31 0.0

4 0 0.0
4 1 0.0
4 2 0.0
4 3 0.0
4 4 0.0
4 5 0.0
4 6 0.0
4 7 0.0
4 8 0.0
4 9 0.0
4 10 0.0
4 11 0.0
4 12 0.0
4 13 0.0
4 14 0.0
4 15 0.0
4 16 0.0
4 17 0.0
4 18 0.0
4 19 0.0
4 20 0.0
4 21 0.0
4 22 0.0
4 23 0.0
4 24 0.0
4 25 0.0
4 26 0.0
4 27 0.0
4 28 0.0
4 29 0.0
4 30 0.0
4 31 0.0

5 0 0.0
5 1 0.0
5 2 0.0
5 3 0.0
5 4 0.0
5 5 0.0
5 6 0.0
5 7 0.0
5 8 0.0
5 9 0.0
5 10 0.0
5 11 0.0
5 12 0.0
5 13 0.0
5 14 0.0
5 15 0.0
5 16 0.0
5 17 0.0
5 18 0.0
5 19 0.0
5 20 0.0
5 21 0.0
5 22 0.0
5 23 0.0
5 24 0.0
5 25 0.0
5 26 0.0
5 27 0.0
5 28 0.0
5 29 0.0
5 30 0.0
5 31 0.0

6 0 0.0
6 1 0.0
6 2 0.0
6 3 0.0
6 4 0.0
6 5 0.0
6 6 0.0
6 7 0.0
6 8 0.0
6 9 0.0
6 10 0.0
6 11 0.0
6 12 0.0
6 13 0.0
6 14 0.0
6 15 0.0
6 16 0.0
6 17 0.0
6 18 0.0
6 19 0.0
6 20 0.0
6 21 0.0
6 22 0.0
6 23 0.0
6 24 0.0
6 25 0.0
6 26 0.0
6 27 0.0
6 28 0.0
6 29 0.0
6 30 0.0
6 31 0.0

7 0 0.0
7 1 0.0
7 2 0.0
7 3 0.0
7 4 0.0
7 5 0.0
7 6 0.0
7 7 0.0
7 8 0.0
7 9 0.0
7 10 0.0
7 11 0.0
7 12 0.0
7 13 0.0
7 14 0.0
7 15 0.0
7 16 0.0
7 17 0.0
7 18 0.0
7 19 0.0
7 20 0.0
7 21 0.0
7 22 0.0
7 23 0.0
7 24 0.0
7 25 0.0
7 26 0.0
7 27 0.0
7 28 0.0
7 29 0.0
7 30 0.0
7 31 0.0

8 0 0.0
8 1 0.0
8 2 0.0
8 3 0.0
8 4 0.0
8 5 0.0
8 6 0.0
8 7 0.0
8 8 0.0
8 9 0.0
8 10 0.0
8 11 0.0
8 12 0.0
8 13 0.0
8 14 0.0
8 15 0.0
8 16 0.0
8 17 0.0
8 18 0.0
8 19 0.0
8 20 0.0
8 21 0.0
8 22 0.0
8 23 0.0
8 24 0.0
8 25 0.0
8 26 0.0
8 27 0.0
8 28 0.0
8 29 0.0
8 30 0.0
8 31 0.0

9 0 0.0
9 1 0.0
9 2 0.0
9 3 0.0
9 4 0.0
9 5 0.0
9 6 0.0
9 7 0.0
9 8 0.0
9 9 0.0
9 10 0.0
9 11 0.0
9 12 0.0
9 13 0.0
9 14 0.0
9 15 0.0
9 16 0.0
9 17 0.0
9 18 0.0
9 19 0.0
9 20 0.0
9 21 0.0
9 22 0.0
9 23 0.0
9 24 0.0
9 25 0.0
9 26 0.0
9 27 0.0
9 28 0.0
9 29 0.0
9 30 0.0
9 31 0.0

10 0 0.0
10 1 0.0
10 2 0.0
10 3 0.0
10 4 0.0
10 5 0.0
10 6 0.0
10 7 0.0
10 8 0.0
10 9 0.0
10 10 0.0
10 11 0.0
10 12 0.0
10 13 0.0
10 14 0.0
10 15 0.0
10 16 0.0
10 17 0.0
10 18 0.0
10 19 0.0
10 20 0.0
10 21 0.0
10 22 0.0
10 23 0.0
10 24 0.0
10 25 0.0
10 26 0.0
10 27 0.0
10 28 -0.3168353
10 29 0.0
10 30 0.0
10 31 0.0

11 0 0.0
11 1 0.0
11 2 0.0
11 3 0.0
11 4 0.0
11 5 0.0
11 6 0.0
11 7 0.0
11 8 0.0
11 9 0.0
11 10 0.0
11 11 0.0
11 12 0.0
11 13 0.0
11 14 0.0
11 15 0.0
11 16 0.0
11 17 0.0
11 18 0.0
11 19 0.0
11 20 0.0
11 21 0.0
11 22 0.0
11 23 0.0
11 24 0.0
11 25 0.0
11 26 0.0
11 27 0.0
11 28 0.0
11 29 0.0
11 30 0.0
11 31 0.0

12 0 0.0
12 1 0.0
12 2 0.0
12 3 0.0
12 4 0.0
12 5 0.0
12 6 0.0
12 7 0.0
12 8 0.0
12 9 0.0
12 10 0.0
12 11 0.0
12 12 0.0
12 13 0.0
12 14 0.0
12 15 0.0
12 16 0.0
12 17 0.0
12 18 0.0
12 19 0.0
12 20 0.0
12 21 0.0
12 22 0.0
12 23 0.0
12 24 0.0
12 25 0.0
12 26 0.0
12 27 0.0
12 28 0.0
12 29 0.0
12 30 0.0
12 31 0.0

13 0 0.0
13 1 0.0
13 2 0.0
13 3 0.0
13 4 0.0
13 5 0.0
13 6 0.0
13 7 0.0
13 8 0.0
13 9 0.0
13 10 0.0
13 11 0.0
13 12 0.0
13 13 0.0
13 14 0.0
13 15 0.0
13 16 0.0
13 17 0.0
13 18 0.0
13 19 0.0
13 20 0.0
13 21 0.0
13 22 0.0
13 23 0.0
13 24 0.0
13 25 0.0
13 26 0.0
13 27 0.0
13 28 0.0
13 29 0.0
13 30 0.0
13 31 0.0

14 0 0.0
14 1 0.0
14 2 0.0
14 3 0.0
14 4 0.0
14 5 0.0
14 6 0.0
14 7 0.0
14 8 0.0
14 9 0.0
14 10 0.0
14 11 0.0
14 12 0.0
14 13 0.0
14 14 0.0
14 15 0.0
14 16 0.0
14 17 0.0
14 18 0.0
14 19 0.0
14 20 0.0
14 21 0.0
14 22 0.0
14 23 0.0
14 24 0.0
14 25 0.0
14 26 0.0
14 27 0.0
14 28 0.0
14 29 0.0
14 30 0.0
14 31 0.0

15 0 0.0
15 1 0.0
15 2 0.0
15 3 0.0
15 4 0.0
15 5 0.0
15 6 0.0
15 7 0.0
15 8 0.0
15 9 0.0
15 10 0.0
15 11 0.0
15 12 0.0
15 13 0.0
15 14 0.0
15 15 0.0
15 16 0.0
15 17 0.0
15 18 0.0
15 19 0.0
15 20 0.0
15 21 0.0
15 22 0.0
15 23 0.0
15 24 0.0
15 25 0.0
15 26 0.0
15 27 0.0
15 28 0.0
15 29 0.0
15 30 0.0
15 31 0.0

16 0 0.0
16 1 0.0
16 2 0.0
16 3 0.0
16 4 0.0
16 5 0.0
16 6 0.0
16 7 0.0
16 8 0.0
16 9 0.0
16 10 0.0
16 11 0.0
16 12 0.0
16 13 0.0
16 14 0.0
16 15 0.0
16 16 0.0
16 17 0.0
16 18 0.0
16 19 0.0
16 20 0.0
16 21 0.0
16 22 0.0
16 23 0.0
16 24 0.0
16 25 0.0
16 26 0.0
16 27 0.0
16 28 0.0
16 29 0.0
16 30 0.0
16 31 0.0

17 0 0.0
17 1 0.0
17 2 0.0
17 3 0.0
17 4 0.0
17 5 0.0
17 6 0.0
17 7 0.0
17 8 0.0
17 9 0.0
17 10 0.0
17 11 0.0
17 12 0.0
17 13 0.0
17 14 0.0
17 15 0.0
17 16 0.0
17 17 0.0
17 18 0.0
17 19 0.0
17 20 0.0
17 21 0.0
17 22 0.0
17 23 0.0
17 24 0.0
17 25 0.0
17 26 0.0
17 27 0.0
17 28 0.0
17 29 0.0
17 30 0.0
17 31 0.0

18 0 0.0
18 1 0.0
18 2 0.0
18 3 0.0
18 4 0.0
18 5 0.0
18 6 0.0
18 7 0.0
18 8 0.0
18 9 0.0
18 10 0.0
18 11 0.0
18 12 0.0
18 13 0.0
18 14 0.0
18 15 0.0
18 16 0.0
18 17 0.0
18 18 0.0
18 19 0.0
18 20 0.0
18 21 0.0
18 22 0.0
18 23 0.0
18 24 0.0
18 25 0.0
18 26 0.0
18 27 0.0
18 28 0.0
18 29 0.0
18 30 0.0
18 31 0.0

19 0 0.0
19 1 0.0
19 2 0.0
19 3 0.0
19 4 0.0
19 5 0.0
19 6 0.0
19 7 0.0
19 8 0.0
19 9 0.0
19 10 0.0
19 11 0.0
19 12 0.0
19 13 0.0
19 14 0.0
19 15 0.0
19 16 0.0
19 17 0.0
19 18 0.0
19 19 0.0
19 20 0.0
19 21 0.0
19 22 0.0
19 23 0.0
19 24 0.0
19 25 0.0
19 26 0.0
19 27 0.0
19 28 0.0
19 29 0.0
19 30 0.0
19 31 0.0

20 0 0.0
20 1 0.0
20 2 0.0
20 3 0.0
20 4 0.0
20 5 0.0
20 6 0.0
20 7 0.0
20 8 0.0
20 9 0.0
20 10 0.0
20 11 0.0
20 12 0.0
20 13 0.0
20 14 0.0
20 15 0.0
20 16 0.0
20 17 0.0
20 18 0.0
20 19 0.0
20 20 0.0
20 21 0.0
20 22 0.0
20 23 0.0
20 24 0.0
20 25 0.0
20 26 0.0
20 27 0.0
20 28 0.0
20 29 0.0
20 30 0.0
20 31 0.0

21 0 0.0
21 1 0.0
21 2 0.0
21 3 0.0
21 4 0.0
21 5 0.0
21 6 0.0
21 7 0.0
21 8 0.0
21 9 0.0
21 10 0.0
21 11 0.0
21 12 0.0
21 13 0.0
21 14 0.0
21 15 0.0
21 16 0.0
21 17 0.0
21 18 0.0
21 19 0.0
21 20 0.0
21 21 0.0
21 22 0.0
21 23 0.0
21 24 0.0
21 25 0.0
21 26 0.0
21 27 0.0
21 28 0.0
21 29 0.0
21 30 0.0
21 31 0.0

22 0 0.0
22 1 0.0
22 2 0.0
22 3 0.0
22 4 0.0
22 5 0.0
22 6 0.0
22 7 0.0
22 8 0.0
22 9 0.0
22 10 0.0
22 11 0.0
22 12 0.0
22 13 0.0
22 14 0.0
22 15 0.0
22 16 0.0
22 17 0.0
22 18 0.0
22 19 0.0
22 20 0.0
22 21 0.0
22 22 0.0
22 23 0.0
22 24 0.0
22 25 0.0
22 26 0.0
22 27 0.0
22 28 0.0
22 29 0.0
22 30 0.0
22 31 0.0

23 0 0.0
23 1 0.0
23 2 0.0
23 3 0.0
23 4 0.0
23 5 0.0
23 6 0.0
23 7 0.0
23 8 0.0
23 9 0.0
23 10 0.0
23 11 0.0
23 12 0.0
23 13 0.0
23 14 0.0
23 15 0.0
23 16 0.0
23 17 0.0
23 18 0.0
23 19 0.0
23 20 0.0
23 21 0.0
23 22 0.0
23 23 0.0
23 24 0.0
23 25 0.0
23 26 0.0
23 27 0.0
23 28 0.0
23 29 0.0
23 30 0.0
23 31 0.0

24 0 0.0
24 1 0.0
24 2 0.0
24 3 0.0
24 4 0.0
24 5 0.0
24 6 0.0
24 7 0.0
24 8 0.0
24 9 0.0
24 10 0.0
24 11 0.0
24 12 0.0
24 13 0.0
24 14 0.0
24 15 0.0
24 16 0.0
24 17 0.0
24 18 0.0
24 19 0.0
24 20 0.0
24 21 0.0
24 22 0.0
24 23 0.0
24 24 0.0
24 25 0.0
24 26 0.0
24 27 0.0
24 28 0.0
24 29 0.0
24 30 0.0
24 31 0.0

25 0 0.0
25 1 0.0
25 2 0.0
25 3 0.0
25 4 0.0
25 5 0.0
25 6 0.0
25 7 0.0
25 8 0.0
25 9 0.0
25 10 0.0
25 11 0.0
25 12 0.0
25 13 0.0
25 14 0.0
25 15 0.0
25 16 0.0
25 17 0.0
25 18 0.0
25 19 0.0
25 20 0.0
25 21 0.0
25 22 0.0
25 23 0.0
25 24 0.0
25 25 0.0
25 26 0.0
25 27 0.0
25 28 0.0
25 29 0.0
25 30 0.0
25 31 0.0

26 0 0.0
26 1 0.0
26 2 0.0
26 3 0.0
26 4 0.0
26 5 0.0
26 6 0.0
26 7 0.0
26 8 0.0
26 9 0.0
26 10 0.0
26 11 0.0
26 12 0.0
26 13 0.0
26 14 0.0
26 15 0.0
26 16 0.0
26 17 0.0
26 18 0.0
26 19 0.0
26 20 0.0
26 21 0.0
26 22 0.0
26 23 0.0
26 24 0.0
26 25 0.0
26 26 0.0
26 27 0.0
26 28 0.0
26 29 0.0
26 30 0.0
26 31 0.0

27 0 0.0
27 1 0.0
27 2 0.0
27 3 0.0
27 4 0.0
27 5 0.0
27 6 0.0
27 7 0.0
27 8 0.0
27 9 0.0
27 10 0.0
27 11 0.0
27 12 0.0
27 13 0.0
27 14 0.0
27 15 0.0
27 16 0.0
27 17 0.0
27 18 0.0
27 19 0.0
27 20 0.0
27 21 0.0
27 22 0.0
27 23 0.0
27 24 0.0
27 25 0.0
27 26 0.0
27 27 0.0
27 28 0.0
27 29 0.0
27 30 0.0
27 31 0.0

28 0 0.0
28 1 0.0
28 2 0.0
28 3 0.0
28 4 0.0
28 5 0.0
28 6 0.0
28 7 0.0
28 8 0.0
28 9 0.0
28 10 0.0
28 11 0.0
28 12 0.0
28 13 0.0
28 14 0.0
28 15 0.0
28 16 0.0
28 17 0.0
28 18 0.0
28 19 0.0
28 20 0.0
28 21 0.0
28 22 0.0
28 23 0.0
28 24 0.0
28 25 0.0
28 26 0.0
28 27 0.0
28 28 0.0
28 29 0.0
28 30 0.0
28 31 0.0

29 0 0.0
29 1 0.0
29 2 0.0
29 3 0.0
29 4 0.0
29 5 0.0
29 6 0.0
29 7 0.0
29 8 0.0
29 9 0.0
29 10 0.0
29 11 0.0
29 12 0.0
29 13 0.0
29 14 0.0
29 15 0.0
29 16 0.0
29 17 0.0
29 18 0.0
29 19 0.0
29 20 0.0
29 21 0.0
29 22 0.0
29 23 0.0
29 24 0.0
29 25 0.0
29 26 0.0
29 27 0.0
29 28 0.0
29 29 0.0
29 30 0.0
29 31 0.0

30 0 0.0
30 1 0.0
30 2 0.0
30 3 0.0
30 4 0.0
30 5 0.0
30 6 0.0
30 7 0.0
30 8 0.0
30 9 0.0
30 10 0.0
30 11 0.0
30 12 0.0
30 13 0.0
30 14 0.0
30 15 0.0
30 16 0.0
30 17 0.0
30 18 0.0
30 19 0.0
30 20 0.0
30 21 0.0
30 22 0.0
30 23 0.0
30 24 0.0
30 25 0.0
30 26 0.0
30 27 0.0
30 28 0.0
30 29 0.0
30 30 0.0
30 31 0.0

31 0 0.0
31 1 0.0
31 2 0.0
31 3 0.0
31 4 0.0
31 5 0.0
31 6 0.0
31 7 0.0
31 8 0.0
31 9 0.0
31 10 0.0
31 11 0.0
31 12 0.0
31 13 0.0
31 14 0.0
31 15 0.0
31 16 0.0
31 17 0.0
31 18 0.0
31 19 0.0
31 20 0.0
31 21 0.0
31 22 0.0
31 23 0.0
31 24 0.0
31 25 0.0
31 26 0.0
31 27 0.0
31 28 0.0
31 29 0.0
31 30 0.0
31 31 0.0



==> figures/data/comm_maps_y.csv <==
x y C
0 0 0.0
0 1 0.0
0 2 0.0
0 3 0.0
0 4 0.0
0 5 0.0
0 6 0.0
0 7 0.0
0 8 0.0
0 9 0.0
0 10 0.0
0 11 0.0
0 12 0.0
0 13 0.0
0 14 0.0
0 15 0.0
0 16 0.0
0 17 0.0
0 18 0.0
0 19 0.0
0 20 0.0
0 21 0.0
0 22 0.0
0 23 0.0
0 24 0.0
0 25 0.0
0 26 0.0
0 27 0.0
0 28 0.0
0 29 0.0
0 30 0.0
0 31 0.0

1 0 0.0
1 1 0.0
1 2 0.0
1 3 0.0
1 4 0.0
1 5 0.0
1 6 0.0
1 7 0.0
1 8 0.0
1 9 0.0
1 10 0.0
1 11 0.0
1 12 0.0
1 13 0.0
1 14 0.0
1 15 0.0
1 16 0.0
1 17 0.0
1 18 0.0
1 19 0.0
1 20 0.0
1 21 0.0
1 22 0.0
1 23 0.0
1 24 0.0
1 25 0.0
1 26 0.0
1 27 0.0
1 28 0.0
1 29 0.0
1 30 0.0
1 31 0.0

2 0 0.0
2 1 0.0
2 2 0.0
2 3 0.0
2 4 0.0
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0
2 10 0.0
2 11 0.0
2 12 0.0
2 13 0.0
2 14 0.0
2 15 0.0
2 16 0.0
2 17 0.0
2 18 0.0
2 19 0.0
2 20 0.0
2 21 0.0
2 22 0.0
2 23 0.48814243
2 24 0.0
2 25 0.0
2 26 0.0
2 27 0.0
2 28 0.0
2 29 0.0
2 30 0.0
2 31 0.0

3 0 0.0
3 1 0.0
3 2 0.0
3 3 0.0
3 4 0.0
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.0
3 10 0.0
3 11 0.0
3 12 0.0
3 13 0.0
3 14 0.0
3 15 0.0
3 16 0.0
3 17 0.0
3 18 0.0
3 19 0.0
3 20 0.0
3 21 0.0
3 22 0.0
3 23 0.0
3 24 0.0
3 25 0.0
3 26 0.0
3 27 0.0
3 28 0.0
3 29 0.0
3 30 0.0
3 31 0.0

4 0 0.0
4 1 0.0
4 2 0.0
4 3 0.0
4 4 0.0
4 5 0.0
4 6 0.0
4 7 0.0
4 8 0.0
4 9 0.0
4 10 0.0
4 11 0.0
4 12 0.0
4 13 0.0
4 14 0.0
4 15 0.0
4 16 0.0
4 17 0.0
4 18 0.0
4 19 0.0
4 20 0.0
4 21 0.0
4 22 0.0
4 23 0.0
4 24 0.0
4 25 0.0
4 26 0.0
4 27 0.0
4 28 0.0
4 29 0.0
4 30 0.0
4 31 0.0

5 0 0.0
5 1 0.0
5 2 0.0
5 3 0.0
5 4 0.0
5 5 0.0
5 6 0.0
5 7 0.0
5 8 0.0
5 9 0.0
5 10 0.0
5 11 0.0
5 12 0.0
5 13 0.0
5 14 0.0
5 15 0.0
5 16 0.0
5 17 0.0
5 18 0.0
5 19 0.0
5 20 0.0
5 21 0.0
5 22 0.0
5 23 0.0
5 24 0.0
5 25 0.0
5 26 0.0
5 27 0.0
5 28 0.0
5 29 0.0
5 30 0.0
5 31 0.0

6 0 0.0
6 1 0.0
6 2 0.0
6 3 0.0
6 4 0.0
6 5 0.0
6 6 0.0
6 7 0.0
6 8 0.0
6 9 0.0
6 10 0.0
6 11 0.0
6 12 0.0
6 13 0.0
6 14 0.0
6 15 0.0
6 16 0.0
6 17 0.0
6 18 0.0
6 19 0.0
6 20 0.0
6 21 0.0
6 22 0.0
6 23 0.0
6 24 0.0
6 25 0.0
6 26 0.0
6 27 0.0
6 28 0.0
6 29 0.0
6 30 0.0
6 31 0.0

7 0 0.0
7 1 0.0
7 2 0.0
7 3 0.0
7 4 0.0
7 5 0.0
7 6 0.0
7 7 0.0
7 8 0.0
7 9 0.0
7 10 0.0
7 11 0.0
7 12 0.0
7 13 0.0
7 14 0.0
7 15 0.0
7 16 0.0
7 17 0.0
7 18 0.0
7 19 0.0
7 20 0.0
7 21 0.0
7 22 0.0
7 23 0.0
7 24 0.0
7 25 0.0
7 26 0.0
7 27 0.0
7 28 0.0
7 29 0.0
7 30 0.0
7 31 0.0

8 0 0.0
8 1 0.0
8 2 0.0
8 3 0.0
8 4 0.0
8 5 0.0
8 6 0.0
8 7 0.0
8 8 0.0
8 9 0.0
8 10 0.0
8 11 0.0
8 12 0.0
8 13 0.0
8 14 0.0
8 15 0.0
8 16 0.0
8 17 0.0
8 18 0.0
8 19 0.0
8 20 0.0
8 21 0.0
8 22 0.0
8 23 0.0
8 24 0.0
8 25 0.0
8 26 0.0
8 27 0.0
8 28 0.0
8 29 0.0
8 30 0.0
8 31 0.0

9 0 0.0
9 1 0.0
9 2 0.0
9 3 0.0
9 4 0.0
9 5 0.0
9 6 0.0
9 7 0.0
9 8 0.0
9 9 0.0
9 10 0.0
9 11 0.0
9 12 0.0
9 13 0.0
9 14 0.0
9 15 0.0
9 16 0.0
9 17 0.0
9 18 0.0
9 19 0.0
9 20 0.0
9 21 0.0
9 22 0.0
9 23 0.0
9 24 0.0
9 25 0.0
9 26 0.0
9 27 0.0
9 28 0.0
9 29 0.0
9 30 0.0
9 31 0.0

10 0 0.0
10 1 0.0
10 2 0.0
10 3 0.0
10 4 0.0
10 5 0.0
10 6 0.0
10 7 0.0
10 8 0.0
10 9 0.0
10 10 0.0
10 11 0.0
10 12 0.0
10 13 0.0
10 14 0.0
10 15 0.0
10 16 0.0
10 17 0.0
10 18 0.0
10 19 0.0
10 20 0.0
10 21 0.0
10 22 0.0
10 23 0.0
10 24 0.0
10 25 0.0
10 26 0.0
10 27 0.0
10 28 0.7649628
10 29 0.0
10 30 0.0
10 31 0.0

11 0 0.0
11 1 0.0
11 2 0.0
11 3 0.0
11 4 0.0
11 5 0.0
11 6 0.0
11 7 0.0
11 8 0.0
11 9 0.0
11 10 0.0
11 11 0.0
11 12 0.0
11 13 0.0
11 14 0.0
11 15 0.0
11 16 0.0
11 17 0.0
11 18 0.0
11 19 0.0
11 20 0.0
11 21 0.0
11 22 0.0
11 23 0.0
11 24 0.0
11 25 0.0
11 26 0.0
11 27 0.0
11 28 0.0
11 29 0.0
11 30 0.0
11 31 0.0

12 0 0.0
12 1 0.0
12 2 0.0
12 3 0.0
12 4 0.0
12 5 0.0
12 6 0.0
12 7 0.0
12 8 0.0
12 9 0.0
12 10 0.0
12 11 0.0
12 12 0.0
12 13 0.0
12 14 0.0
12 15 0.0
12 16 0.0
12 17 0.0
12 18 0.0
12 19 0.0
12 20 0.0
12 21 0.0
12 22 0.0
12 23 0.0
12 24 0.0
12 25 0.0
12 26 0.0
12 27 0.0
12 28 0.0
12 29 0.0
12 30 0.0
12 31 0.0

13 0 0.0
13 1 0.0
13 2 0.0
13 3 0.0
13 4 0.0
13 5 0.0
13 6 0.0
13 7 0.0
13 8 0.0
13 9 0.0
13 10 0.0
13 11 0.0
13 12 0.0
13 13 0.0
13 14 0.0
13 15 0.0
13 16 0.0
13 17 0.0
13 18 0.0
13 19 0.0
13 20 0.0
13 21 0.0
13 22 0.0
13 23 0.0
13 24 0.0
13 25 0.0
13 26 0.0
13 27 0.0
13 28 0.0
13 29 0.0
13 30 0.0
13 31 0.0

14 0 0.0
14 1 0.0
14 2 0.0
14 3 0.0
14 4 0.0
14 5 0.0
14 6 0.0
14 7 0.0
14 8 0.0
14 9 0.0
14 10 0.0
14 11 0.0
14 12 0.0
14 13 0.0
14 14 0.0
14 15 0.0
14 16 0.0
14 17 0.0
14 18 0.0
14 19 0.0
14 20 0.0
14 21 0.0
14 22 0.0
14 23 0.0
14 24 0.0
14 25 0.0
14 26 0.0
14 27 0.0
14 28 0.0
14 29 0.0
14 30 0.0
14 31 0.0

15 0 0.0
15 1 0.0
15 2 0.0
15 3 0.0
15 4 0.0
15 5 0.0
15 6 0.0
15 7 0.0
15 8 0.0
15 9 0.0
15 10 0.0
15 11 0.0
15 12 0.0
15 13 0.0
15 14 0.0
15 15 0.0
15 16 0.0
15 17 0.0
15 18 0.0
15 19 0.0
15 20 0.0
15 21 0.0
15 22 0.0
15 23 0.0
15 24 0.0
15 25 0.0
15 26 0.0
15 27 0.0
15 28 0.0
15 29 0.0
15 30 0.0
15 31 0.0

16 0 0.0
16 1 0.0
16 2 0.0
16 3 0.0
16 4 0.0
16 5 0.0
16 6 0.0
16 7 0.0
16 8 0.0
16 9 0.0
16 10 0.0
16 11 0.0
16 12 0.0
16 13 0.0
16 14 0.0
16 15 0.0
16 16 0.0
16 17 0.0
16 18 0.0
16 19 0.0
16 20 0.0
16 21 0.0
16 22 0.0
16 23 0.0
16 24 0.0
16 25 0.0
16 26 0.0
16 27 0.0
16 28 0.0
16 29 0.0
16 30 0.0
16 31 0.0

17 0 0.0
17 1 0.0
17 2 0.0
17 3 0.0
17 4 0.0
17 5 0.0
17 6 0.0
17 7 0.0
17 8 0.0
17 9 0.0
17 10 0.0
17 11 0.0
17 12 0.0
17 13 0.0
17 14 0.0
17 15 0.0
17 16 0.0
17 17 0.0
17 18 0.0
17 19 0.0
17 20 0.0
17 21 0.0
17 22 0.0
17 23 0.0
17 24 0.0
17 25 0.0
17 26 0.0
17 27 0.0
17 28 0.0
17 29 0.0
17 30 0.0
17 31 0.0

18 0 0.0
18 1 0.0
18 2 0.0
18 3 0.0
18 4 0.0
18 5 0.0
18 6 0.0
18 7 0.0
18 8 0.0
18 9 0.0
18 10 0.0
18 11 0.0
18 12 0.0
18 13 0.0
18 14 0.0
18 15 0.0
18 16 0.0
18 17 0.0
18 18 0.0
18 19 0.0
18 20 0.0
18 21 0.0
18 22 0.0
18 23 0.0
18 24 0.0
18 25 0.0
18 26 0.0
18 27 0.0
18 28 0.0
18 29 0.0
18 30 0.0
18 31 0.0

19 0 0.0
19 1 0.0
19 2 0.0
19 3 0.0
19 4 0.0
19 5 0.0
19 6 0.0
19 7 0.0
19 8 0.0
19 9 0.0
19 10 0.0
19 11 0.0
19 12 0.0
19 13 0.0
19 14 0.0
19 15 0.0
19 16 0.0
19 17 0.0
19 18 0.0
19 19 0.0
19 20 0.0
19 21 0.0
19 22 0.0
19 23 0.0
19 24 0.0
19 25 0.0
19 26 0.0
19 27 0.0
19 28 0.0
19 29 0.0
19 30 0.0
19 31 0.0

20 0 0.0
20 1 0.0
20 2 0.0
20 3 0.0
20 4 0.0
20 5 0.0
20 6 0.0
20 7 0.0
20 8 0.0
20 9 0.0
20 10 0.0
20 11 0.0
20 12 0.0
20 13 0.0
20 14 0.0
20 15 0.0
20 16 0.0
20 17 0.0
20 18 0.0
20 19 0.0
20 20 0.0
20 21 0.0
20 22 0.0
20 23 0.0
20 24 0.0
20 25 0.0
20 26 0.0
20 27 0.0
20 28 0.0
20 29 0.0
20 30 0.0
20 31 0.0

21 0 0.0
21 1 0.0
21 2 0.0
21 3 0.0
21 4 0.0
21 5 0.0
21 6 0.0
21 7 0.0
21 8 0.0
21 9 0.0
21 10 0.0
21 11 0.0
21 12 0.0
21 13 0.0
21 14 0.0
21 15 0.0
21 16 0.0
21 17 0.0
21 18 0.0
21 19 0.0
21 20 0.0
21 21 0.0
21 22 0.0
21 23 0.0
21 24 0.0
21 25 0.0
21 26 0.0
21 27 0.0
21 28 0.0
21 29 0.0
21 30 0.0
21 31 0.0

22 0 0.0
22 1 0.0
22 2 0.0
22 3 0.0
22 4 0.0
22 5 0.0
22 6 0.0
22 7 0.0
22 8 0.0
22 9 0.0
22 10 0.0
22 11 0.0
22 12 0.0
22 13 0.0
22 14 0.0
22 15 0.0
22 16 0.0
22 17 0.0
22 18 0.0
22 19 0.0
22 20 0.0
22 21 0.0
22 22 0.0
22 23 0.0
22 24 0.0
22 25 0.0
22 26 0.0
22 27 0.0
22 28 0.0
22 29 0.0
22 30 0.0
22 31 0.0

23 0 0.0
23 1 0.0
23 2 0.0
23 3 0.0
23 4 0.0
23 5 0.0
23 6 0.0
23 7 0.0
23 8 0.0
23 9 0.0
23 10 0.0
23 11 0.0
23 12 0.0
23 13 0.0
23 14 0.0
23 15 0.0
23 16 0.0
23 17 0.0
23 18 0.0
23 19 0.0
23 20 0.0
23 21 0.0
23 22 0.0
23 23 0.0
23 24 0.0
23 25 0.0
23 26 0.0
23 27 0.0
23 28 0.0
23 29 0.0
23 30 0.0
23 31 0.0

24 0 0.0
24 1 0.0
24 2 0.0
24 3 0.0
24 4 0.0
24 5 0.0
24 6 0.0
24 7 0.0
24 8 0.0
24 9 0.0
24 10 0.0
24 11 0.0
24 12 0.0
24 13 0.0
24 14 0.0
24 15 0.0
24 16 0.0
24 17 0.0
24 18 0.0
24 19 0.0
24 20 0.0
24 21 0.0
24 22 0.0
24 23 0.0
24 24 0.0
24 25 0.0
24 26 0.0
24 27 0.0
24 28 0.0
24 29 0.0
24 30 0.0
24 31 0.0

25 0 0.0
25 1 0.0
25 2 0.0
25 3 0.0
25 4 0.0
25 5 0.0
25 6 0.0
25 7 0.0
25 8 0.0
25 9 0.0
25 10 0.0
25 11 0.0
25 12 0.0
25 13 0.0
25 14 0.0
25 15 0.0
25 16 0.0
25 17 0.0
25 18 0.0
25 19 0.0
25 20 0.0
25 21 0.0
25 22 0.0
25 23 0.0
25 24 0.0
25 25 0.0
25 26 0.0
25 27 0.0
25 28 0.0
25 29 0.0
25 30 0.0
25 31 0.0

26 0 0.0
26 1 0.0
26 2 0.0
26 3 0.0
26 4 0.0
26 5 0.0
26 6 0.0
26 7 0.0
26 8 0.0
26 9 0.0
26 10 0.0
26 11 0.0
26 12 0.0
26 13 0.0
26 14 0.0
26 15 0.0
26 16 0.0
26 17 0.0
26 18 0.0
26 19 0.0
26 20 0.0
26 21 0.0
26 22 0.0
26 23 0.0
26 24 0.0
26 25 0.0
26 26 0.0
26 27 0.0
26 28 0.0
26 29 0.0
26 30 0.0
26 31 0.0

27 0 0.0
27 1 0.0
27 2 0.0
27 3 0.0
27 4 0.0
27 5 0.0
27 6 0.0
27 7 0.0
27 8 0.0
27 9 0.0
27 10 0.0
27 11 0.0
27 12 0.0
27 13 0.0
27 14 0.0
27 15 0.0
27 16 0.0
27 17 0.0
27 18 0.0
27 19 0.0
27 20 0.0
27 21 0.0
27 22 0.0
27 23 0.0
27 24 0.0
27 25 0.0
27 26 0.0
27 27 0.0
27 28 0.0
27 29 0.0
27 30 0.0
27 31 0.0

28 0 0.0
28 1 0.0
28 2 0.0
28 3 0.0
28 4 0.0
28 5 0.0
28 6 0.0
28 7 0.0
28 8 0.0
28 9 0.0
28 10 0.0
28 11 0.0
28 12 0.0
28 13 0.0
28 14 0.0
28 15 0.0
28 16 0.0
28 17 0.0
28 18 0.0
28 19 0.0
28 20 0.0
28 21 0.0
28 22 0.0
28 23 0.0
28 24 0.0
28 25 0.0
28 26 0.0
28 27 0.0
28 28 0.0
28 29 0.0
28 30 0.0
28 31 0.0

29 0 0.0
29 1 0.0
29 2 0.0
29 3 0.0
29 4 0.0
29 5 0.0
29 6 0.0
29 7 0.0
29 8 0.0
29 9 0.0
29 10 0.0
29 11 0.0
29 12 0.0
29 13 0.0
29 14 0.0
29 15 0.0
29 16 0.0
29 17 0.0
29 18 0.0
29 19 0.0
29 20 0.0
29 21 0.0
29 22 0.0
29 23 0.0
29 24 0.0
29 25 0.0
29 26 0.0
29 27 0.0
29 28 0.0
29 29 0.0
29 30 0.0
29 31 0.0

30 0 0.0
30 1 0.0
30 2 0.0
30 3 0.0
30 4 0.0
30 5 0.0
30 6 0.0
30 7 0.0
30 8 0.0
30 9 0.0
30 10 0.0
30 11 0.0
30 12 0.0
30 13 0.0
30 14 0.0
30 15 0.0
30 16 0.0
30 17 0.0
30 18 0.0
30 19 0.0
30 20 0.0
30 21 0.0
30 22 0.0
30 23 0.0
30 24 0.0
30 25 0.0
30 26 0.0
30 27 0.0
30 28 0.0
30 29 0.0
30 30 0.0
30 31 0.0

31 0 0.0
31 1 0.0
31 2 0.0
31 3 0.0
31 4 0.0
31 5 0.0
31 6 0.0
31 7 0.0
31 8 0.0
31 9 0.0
31 10 0.0
31 11 0.0
31 12 0.0
31 13 0.0
31 14 0.0
31 15 0.0
31 16 0.0
31 17 0.0
31 18 0.0
31 19 0.0
31 20 0.0
31 21 0.0
31 22 0.0
31 23 0.0
31 24 0.0
31 25 0.0
31 26 0.0
31 27 0.0
31 28 0.0
31 29 0.0
31 30 0.0
31 31 0.0



==> figures/data/comm_range_heatmap.dat <==
x y C
0 0 2.843127002519419
0 1 2.611036670360331
0 2 2.025483986302365

1 0 2.748110778859778
1 1 2.6106983920914524
1 2 1.8626535693070019

2 0 2.7402217415239374
2 1 2.6106983920914524
2 2 1.9378414648689237

3 0 2.7402217415239374
3 1 2.6106983920914524
3 2 2.087488600073527

4 0 2.7402217415239374
4 1 2.6106983920914524
4 2 2.517718582480319


==> figures/data/controller_env_heatmap.dat <==
x y C
0 0 2.843127002519419
0 1 2.611036670360331
0 2 2.18898435728756
0 3 2.025483986302365

1 0 2.7299606116346555
1 1 2.440910076611108
1 2 2.1100053702125425
1 3 2.000895688384034

2 0 2.7807328153594897
2 1 2.4253448355237754
2 2 2.083065847962261
2 3 1.9845876333311971

3 0 2.859327127042328
3 1 2.520189289879983
3 2 2.1008585714147463
3 3 2.0287137520533927


==> figures/data/local_maps.csv <==
x y C
0 0 0.0
0 1 0.0
0 2 0.0
0 3 0.0
0 4 0.0
0 5 0.0
0 6 0.0
0 7 0.0
0 8 0.0
0 9 0.01833636
0 10 0.07430555
0 11 0.08754998
0 12 0.11432101
0 13 0.14674157
0 14 0.18347594
0 15 0.22352906
0 16 0.26870975
0 17 0.32310146
0 18 0.36771098
0 19 0.14042488
0 20 0.00012375964
0 21 0.0
0 22 0.0
0 23 0.0
0 24 0.0
0 25 0.0
0 26 0.0
0 27 0.0
0 28 0.0
0 29 0.0
0 30 0.0
0 31 0.0

1 0 0.0
1 1 0.0
1 2 0.0
1 3 0.0
1 4 0.0
1 5 0.0
1 6 0.0
1 7 0.0
1 8 0.0
1 9 0.0023778484
1 10 0.049042463
1 11 0.08647945
1 12 0.11395649
1 13 0.14627363
1 14 0.18418607
1 15 0.23677759
1 16 0.30121845
1 17 0.35773757
1 18 0.40332076
1 19 0.26328424
1 20 0.006054516
1 21 0.0
1 22 0.0
1 23 0.0
1 24 0.0
1 25 0.0
1 26 0.0
1 27 0.0
1 28 0.0
1 29 0.0
1 30 0.0
1 31 0.0

2 0 0.0
2 1 0.0
2 2 0.0
2 3 0.0
2 4 0.0
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0013212643
2 10 0.045114104
2 11 0.08411012
2 12 0.110846005
2 13 0.1458623
2 14 0.20377786
2 15 0.26669616
2 16 0.3175875
2 17 0.36499354
2 18 0.40922928
2 19 0.35819015
2 20 0.038761843
2 21 0.0
2 22 0.0
2 23 0.0
2 24 0.0
2 25 0.0
2 26 0.0
2 27 0.0
2 28 0.0
2 29 0.0
2 30 0.0
2 31 0.0

3 0 0.0
3 1 0.0
3 2 0.0
3 3 0.0
3 4 0.0
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.00018709767
3 10 0.03390865
3 11 0.07959963
3 12 0.110693924
3 13 0.16788495
3 14 0.22365285
3 15 0.27045375
3 16 0.3180082
3 17 0.36497518
3 18 0.40884033
3 19 0.42010003
3 20 0.117174074
3 21 2.8888113e-05
3 22 0.0
3 23 0.0
3 24 0.0
3 25 0.0
3 26 0.0
3 27 0.0
3 28 0.0
3 29 0.0
3 30 0.0
3 31 0.0

4 0 0.0
4 1 0.0
4 2 0.0
4 3 0.0
4 4 0.0
4 5 0.0
4 6 0.0
4 7 0.0
4 8 0.0
4 9 0.0
4 10 0.018924294
4 11 0.07526748
4 12 0.1300479
4 13 0.18108217
4 14 0.22317818
4 15 0.26813608
4 16 0.31465828
4 17 0.36059704
4 18 0.40347004
4 19 0.43925518
4 20 0.2838658
4 21 0.01936623
4 22 2.9376952e-05
4 23 0.0
4 24 0.0
4 25 0.0
4 26 0.0
4 27 0.0
4 28 0.0
4 29 0.0
4 30 0.0
4 31 0.0

5 0 0.0
5 1 0.0
5 2 0.0
5 3 0.0
5 4 0.0
5 5 0.0
5 6 0.0
5 7 0.0
5 8 0.0
5 9 0.0
5 10 0.007616953
5 11 0.08310938
5 12 0.14237194
5 13 0.17948769
5 14 0.22001746
5 15 0.263606
5 16 0.30863178
5 17 0.35306302
5 18 0.39455986
5 19 0.43064713
5 20 0.43666968
5 21 0.28867602
5 22 0.18624504
5 23 0.18140955
5 24 0.10415328
5 25 0.005029325
5 26 0.0
5 27 0.0
5 28 0.0
5 29 0.0
5 30 0.0
5 31 0.0

6 0 0.0
6 1 0.0
6 2 0.0
6 3 0.0
6 4 0.0
6 5 0.0
6 6 0.0
6 7 0.0
6 8 0.0
6 9 3.331095e-05
6 10 0.014546835
6 11 0.08174497
6 12 0.14079404
6 13 0.17670839
6 14 0.21579118
6 15 0.2577379
6 16 0.30100694
6 17 0.34365585
6 18 0.38349935
6 19 0.4182243
6 20 0.44571948
6 21 0.46313024
6 22 0.4687329
6 23 0.4657164
6 24 0.3534287
6 25 0.028571961
6 26 0.0
6 27 0.0
6 28 0.0
6 29 0.0
6 30 0.0
6 31 0.0

7 0 0.0
7 1 0.0
7 2 0.0
7 3 0.0
7 4 0.0
7 5 0.0
7 6 0.0
7 7 0.0
7 8 0.0
7 9 5.5704477e-05
7 10 0.017648496
7 11 0.065011054
7 12 0.12838072
7 13 0.1735524
7 14 0.21114105
7 15 0.25134414
7 16 0.29274294
7 17 0.33350483
7 18 0.37159032
7 19 0.40486354
7 20 0.43128356
7 21 0.4492432
7 22 0.45753357
7 23 0.45565042
7 24 0.35917974
7 25 0.03094749
7 26 0.0
7 27 0.0
7 28 0.0
7 29 0.0
7 30 0.0
7 31 0.0

8 0 0.0
8 1 0.0
8 2 0.0
8 3 0.0
8 4 0.0
8 5 0.0
8 6 0.0
8 7 0.0
8 8 0.0
8 9 0.0
8 10 0.002397178
8 11 0.04631582
8 12 0.10233364
8 13 0.16549876
8 14 0.20655912
8 15 0.24504702
8 16 0.28458327
8 17 0.32348612
8 18 0.3598438
8 19 0.3916477
8 20 0.41707262
8 21 0.43449333
8 22 0.4428637
8 23 0.44165874
8 24 0.34872666
8 25 0.03007356
8 26 0.0
8 27 0.0
8 28 0.0
8 29 0.0
8 30 0.0
8 31 0.0

9 0 0.0
9 1 0.0
9 2 0.0
9 3 0.0
9 4 0.0
9 5 0.0
9 6 0.0
9 7 0.0
9 8 0.0
9 9 0.0
9 10 1.6690392e-05
9 11 0.029625632
9 12 0.09196594
9 13 0.13554023
9 14 0.19767156
9 15 0.23913673
9 16 0.2769577
9 17 0.31411716
9 18 0.34884354
9 19 0.3792963
9 20 0.40374455
9 21 0.42070124
9 22 0.4291307
9 23 0.4285468
9 24 0.33893773
9 25 0.02925486
9 26 0.0
9 27 0.0
9 28 0.0
9 29 0.0
9 30 0.0
9 31 0.0

10 0 0.0
10 1 0.0
10 2 0.0
10 3 0.0
10 4 0.0
10 5 0.0
10 6 0.0
10 7 0.0
10 8 0.0
10 9 0.0
10 10 0.0
10 11 0.016944727
10 12 0.09773741
10 13 0.12595573
10 14 0.16620092
10 15 0.22590773
10 16 0.26972094
10 17 0.30549285
10 18 0.33873552
10 19 0.36796984
10 20 0.39150625
10 21 0.40802044
10 22 0.41651607
10 23 0.41649112
10 24 0.3299133
10 25 0.02850089
10 26 0.0
10 27 0.0
10 28 0.0
10 29 0.0
10 30 0.0
10 31 0.0

11 0 0.0
11 1 0.0
11 2 0.0
11 3 0.0
11 4 0.0
11 5 0.0
11 6 0.0
11 7 0.0
11 8 0.0
11 9 0.0
11 10 0.0
11 11 0.010651217
11 12 0.12048809
11 13 0.16584018
11 14 0.18157974
11 15 0.20543522
11 16 0.24955332
11 17 0.29390946
11 18 0.3291704
11 19 0.35739753
11 20 0.3801396
11 21 0.39622682
11 22 0.4047508
11 23 0.40520537
11 24 0.32141924
11 25 0.027787492
11 26 0.0
11 27 0.0
11 28 0.0
11 29 0.0
11 30 0.0
11 31 0.0

12 0 0.0
12 1 0.0
12 2 0.0
12 3 0.0
12 4 0.0
12 5 0.0
12 6 0.0
12 7 0.0
12 8 0.0
12 9 0.0
12 10 0.0
12 11 0.019541562
12 12 0.14823753
12 13 0.18917528
12 14 0.21047331
12 15 0.23166461
12 16 0.25074738
12 17 0.27274415
12 18 0.30278575
12 19 0.33620638
12 20 0.36390495
12 21 0.38232976
12 22 0.39144075
12 23 0.391878
12 24 0.3097129
12 25 0.026681034
12 26 0.0
12 27 0.0
12 28 0.0
12 29 0.0
12 30 0.0
12 31 0.0

13 0 0.0
13 1 0.0
13 2 0.0
13 3 0.0
13 4 0.0
13 5 0.0
13 6 0.0
13 7 0.0
13 8 0.0
13 9 0.0
13 10 0.0
13 11 0.022499487
13 12 0.16482842
13 13 0.20676269
13 14 0.22780141
13 15 0.2491752
13 16 0.2703265
13 17 0.29007718
13 18 0.3021697
13 19 0.30511653
13 20 0.31757563
13 21 0.33562782
13 22 0.34496373
13 23 0.3456111
13 24 0.27214807
13 25 0.023423774
13 26 0.0
13 27 0.0
13 28 0.0
13 29 0.0
13 30 0.0
13 31 0.0

14 0 0.0
14 1 0.0
14 2 0.0
14 3 0.0
14 4 0.0
14 5 0.0
14 6 0.0
14 7 0.0
14 8 0.0
14 9 0.0
14 10 0.0
14 11 0.024747428
14 12 0.18037681
14 13 0.22396281
14 14 0.24414997
14 15 0.26448026
14 16 0.28445187
14 17 0.30337593
14 18 0.320442
14 19 0.3315378
14 20 0.32534313
14 21 0.32279584
14 22 0.32926857
14 23 0.33112204
14 24 0.2638233
14 25 0.022790948
14 26 0.0
14 27 0.0
14 28 0.0
14 29 0.0
14 30 0.0
14 31 0.0

15 0 0.0
15 1 0.0
15 2 0.0
15 3 0.0
15 4 0.0
15 5 0.0
15 6 0.0
15 7 0.0
15 8 0.0
15 9 0.0
15 10 0.0
15 11 0.027004775
15 12 0.19582917
15 13 0.24055716
15 14 0.25931183
15 15 0.2779991
15 16 0.29614013
15 17 0.31314856
15 18 0.3283007
15 19 0.3408604
15 20 0.3480269
15 21 0.33473298
15 22 0.32601827
15 23 0.32713005
15 24 0.2265846
15 25 0.011741895
15 26 0.0
15 27 0.0
15 28 0.0
15 29 0.0
15 30 0.0
15 31 0.0

16 0 0.0
16 1 0.0
16 2 0.0
16 3 0.0
16 4 0.0
16 5 0.0
16 6 0.0
16 7 0.0
16 8 0.0
16 9 0.0
16 10 0.0
16 11 0.029236794
16 12 0.21092692
16 13 0.25632837
16 14 0.2731148
16 15 0.28953448
16 16 0.3052317
16 17 0.31972802
16 18 0.3323991
16 19 0.3425816
16 20 0.34960234
16 21 0.3494964
16 22 0.3277536
16 23 0.3059197
16 24 0.11876909
16 25 0.00037242039
16 26 0.0
16 27 0.0
16 28 0.0
16 29 0.0
16 30 0.0
16 31 0.0

17 0 0.0
17 1 0.0
17 2 0.0
17 3 0.0
17 4 0.0
17 5 0.0
17 6 0.0
17 7 0.0
17 8 0.0
17 9 0.0
17 10 0.0
17 11 0.03139997
17 12 0.22539854
17 13 0.27099174
17 14 0.28533396
17 15 0.29899853
17 16 0.31175318
17 17 0.3232166
17 18 0.33290178
17 19 0.34026554
17 20 0.3447397
17 21 0.3456156
17 22 0.3051034
17 23 0.14452843
17 24 0.015333861
17 25 0.0
17 26 0.0
17 27 0.0
17 28 0.0
17 29 0.0
17 30 0.0
17 31 0.0

18 0 0.0
18 1 0.0
18 2 0.0
18 3 0.0
18 4 0.0
18 5 0.0
18 6 0.0
18 7 0.0
18 8 0.0
18 9 0.0
18 10 0.0
18 11 0.033442136
18 12 0.23889385
18 13 0.28422743
18 14 0.2957428
18 15 0.30626112
18 16 0.31565925
18 17 0.3236927
18 18 0.33002162
18 19 0.3342253
18 20 0.32942465
18 21 0.2686668
18 22 0.10244082
18 23 0.005560799
18 24 0.0
18 25 0.0
18 26 0.0
18 27 0.0
18 28 0.0
18 29 0.0
18 30 0.0
18 31 0.0

19 0 0.0
19 1 0.0
19 2 0.0
19 3 0.0
19 4 0.0
19 5 0.0
19 6 0.0
19 7 0.0
19 8 0.0
19 9 0.0
19 10 0.0
19 11 0.030743767
19 12 0.21871734
19 13 0.25787678
19 14 0.2655324
19 15 0.2720528
19 16 0.27742094
19 17 0.2815441
19 18 0.28424406
19 19 0.27922383
19 20 0.16252524
19 21 0.03453915
19 22 0.0018811608
19 23 0.0
19 24 0.0
19 25 0.0
19 26 0.0
19 27 0.0
19 28 0.0
19 29 0.0
19 30 0.0
19 31 0.0

20 0 0.0
20 1 0.0
20 2 0.0
20 3 0.0
20 4 0.0
20 5 0.0
20 6 0.0
20 7 0.0
20 8 0.0
20 9 0.0
20 10 0.0
20 11 0.0044846702
20 12 0.03184468
20 13 0.037393674
20 14 0.038320415
20 15 0.03906634
20 16 0.039636284
20 17 0.04002548
20 18 0.040217552
20 19 0.03686944
20 20 0.007731597
20 21 0.0
20 22 0.0
20 23 0.0
20 24 0.0
20 25 0.0
20 26 0.0
20 27 0.0
20 28 0.0
20 29 0.0
20 30 0.0
20 31 0.0

21 0 0.0
21 1 0.0
21 2 0.0
21 3 0.0
21 4 0.0
21 5 0.0
21 6 0.0
21 7 0.0
21 8 0.0
21 9 0.0
21 10 0.0
21 11 0.0
21 12 0.0
21 13 0.0
21 14 0.0
21 15 0.0
21 16 0.0
21 17 0.0
21 18 0.0
21 19 0.0
21 20 0.0
21 21 0.0
21 22 0.0
21 23 0.0
21 24 0.0
21 25 0.0
21 26 0.0
21 27 0.0
21 28 0.0
21 29 0.0
21 30 0.0
21 31 0.0

22 0 0.0
22 1 0.0
22 2 0.0
22 3 0.0
22 4 0.0
22 5 0.0
22 6 0.0
22 7 0.0
22 8 0.0
22 9 0.0
22 10 0.0
22 11 0.0
22 12 0.0
22 13 0.0
22 14 0.0
22 15 0.0
22 16 0.0
22 17 0.0
22 18 0.0
22 19 0.0
22 20 0.0
22 21 0.0
22 22 0.0
22 23 0.0
22 24 0.0
22 25 0.0
22 26 0.0
22 27 0.0
22 28 0.0
22 29 0.0
22 30 0.0
22 31 0.0

23 0 0.0
23 1 0.0
23 2 0.0
23 3 0.0
23 4 0.0
23 5 0.0
23 6 0.0
23 7 0.0
23 8 0.0
23 9 0.0
23 10 0.0
23 11 0.0
23 12 0.0
23 13 0.0
23 14 0.0
23 15 0.0
23 16 0.0
23 17 0.0
23 18 0.0
23 19 0.0
23 20 0.0
23 21 0.0
23 22 0.0
23 23 0.0
23 24 0.0
23 25 0.0
23 26 0.0
23 27 0.0
23 28 0.0
23 29 0.0
23 30 0.0
23 31 0.0

24 0 0.0
24 1 0.0
24 2 0.0
24 3 0.0
24 4 0.0
24 5 0.0
24 6 0.0
24 7 0.0
24 8 0.0
24 9 0.0
24 10 0.0
24 11 0.0
24 12 0.0
24 13 0.0
24 14 0.0
24 15 0.0
24 16 0.0
24 17 0.0
24 18 0.0
24 19 0.0
24 20 0.0
24 21 0.0
24 22 0.0
24 23 0.0
24 24 0.0
24 25 0.0
24 26 0.0
24 27 0.0
24 28 0.0
24 29 0.0
24 30 0.0
24 31 0.0

25 0 0.0
25 1 0.0
25 2 0.0
25 3 0.0
25 4 0.0
25 5 0.0
25 6 0.0
25 7 0.0
25 8 0.0
25 9 0.0
25 10 0.0
25 11 0.0
25 12 0.0
25 13 0.0
25 14 0.0
25 15 0.0
25 16 0.0
25 17 0.0
25 18 0.0
25 19 0.0
25 20 0.0
25 21 0.0
25 22 0.0
25 23 0.0
25 24 0.0
25 25 0.0
25 26 0.0
25 27 0.0
25 28 0.0
25 29 0.0
25 30 0.0
25 31 0.0

26 0 0.0
26 1 0.0
26 2 0.0
26 3 0.0
26 4 0.0
26 5 0.0
26 6 0.0
26 7 0.0
26 8 0.0
26 9 0.0
26 10 0.0
26 11 0.0
26 12 0.0
26 13 0.0
26 14 0.0
26 15 0.0
26 16 0.0
26 17 0.0
26 18 0.0
26 19 0.0
26 20 0.0
26 21 0.0
26 22 0.0
26 23 0.0
26 24 0.0
26 25 0.0
26 26 0.0
26 27 0.0
26 28 0.0
26 29 0.0
26 30 0.0
26 31 0.0

27 0 0.0
27 1 0.0
27 2 0.0
27 3 0.0
27 4 0.0
27 5 0.0
27 6 0.0
27 7 0.0
27 8 0.0
27 9 0.0
27 10 0.0
27 11 0.0
27 12 0.0
27 13 0.0
27 14 0.0
27 15 0.0
27 16 0.0
27 17 0.0
27 18 0.0
27 19 0.0
27 20 0.0
27 21 0.0
27 22 0.0
27 23 0.0
27 24 0.0
27 25 0.0
27 26 0.0
27 27 0.0
27 28 0.0
27 29 0.0
27 30 0.0
27 31 0.0

28 0 0.0
28 1 0.0
28 2 0.0
28 3 0.0
28 4 0.0
28 5 0.0
28 6 0.0
28 7 0.0
28 8 0.0
28 9 0.0
28 10 0.0
28 11 0.0
28 12 0.0
28 13 0.0
28 14 0.0
28 15 0.0
28 16 0.0
28 17 0.0
28 18 0.0
28 19 0.0
28 20 0.0
28 21 0.0
28 22 0.0
28 23 0.0
28 24 0.0
28 25 0.0
28 26 0.0
28 27 0.0
28 28 0.0
28 29 0.0
28 30 0.0
28 31 0.0

29 0 0.0
29 1 0.0
29 2 0.0
29 3 0.0
29 4 0.0
29 5 0.0
29 6 0.0
29 7 0.0
29 8 0.0
29 9 0.0
29 10 0.0
29 11 0.0
29 12 0.0
29 13 0.0
29 14 0.0
29 15 0.0
29 16 0.0
29 17 0.0
29 18 0.0
29 19 0.0
29 20 0.0
29 21 0.0
29 22 0.0
29 23 0.0
29 24 0.0
29 25 0.0
29 26 0.0
29 27 0.0
29 28 0.0
29 29 0.0
29 30 0.0
29 31 0.0

30 0 0.0
30 1 0.0
30 2 0.0
30 3 0.0
30 4 0.0
30 5 0.0
30 6 0.0
30 7 0.0
30 8 0.0
30 9 0.0
30 10 0.0
30 11 0.0
30 12 0.0
30 13 0.0
30 14 0.0
30 15 0.0
30 16 0.0
30 17 0.0
30 18 0.0
30 19 0.0
30 20 0.0
30 21 0.0
30 22 0.0
30 23 0.0
30 24 0.0
30 25 0.0
30 26 0.0
30 27 0.0
30 28 0.0
30 29 0.0
30 30 0.0
30 31 0.0

31 0 0.0
31 1 0.0
31 2 0.0
31 3 0.0
31 4 0.0
31 5 0.0
31 6 0.0
31 7 0.0
31 8 0.0
31 9 0.0
31 10 0.0
31 11 0.0
31 12 0.0
31 13 0.0
31 14 0.0
31 15 0.0
31 16 0.0
31 17 0.0
31 18 0.0
31 19 0.0
31 20 0.0
31 21 0.0
31 22 0.0
31 23 0.0
31 24 0.0
31 25 0.0
31 26 0.0
31 27 0.0
31 28 0.0
31 29 0.0
31 30 0.0
31 31 0.0



==> figures/data/obstacle_maps.csv <==
x y C
0 0 1.0
0 1 1.0
0 2 1.0
0 3 1.0
0 4 0.5
0 5 0.0
0 6 0.0
0 7 0.0
0 8 0.0
0 9 0.0
0 10 0.0
0 11 0.0
0 12 0.0
0 13 0.0
0 14 0.0
0 15 0.0
0 16 0.0
0 17 0.0
0 18 0.0
0 19 0.0
0 20 0.0
0 21 0.0
0 22 0.0
0 23 0.0
0 24 0.0
0 25 0.0
0 26 0.0
0 27 0.0
0 28 0.0
0 29 0.0
0 30 0.0
0 31 0.0

1 0 1.0
1 1 1.0
1 2 1.0
1 3 1.0
1 4 0.5
1 5 0.0
1 6 0.0
1 7 0.0
1 8 0.0
1 9 0.0
1 10 0.0
1 11 0.0
1 12 0.0
1 13 0.0
1 14 0.0
1 15 0.0
1 16 0.0
1 17 0.0
1 18 0.0
1 19 0.0
1 20 0.0
1 21 0.0
1 22 0.0
1 23 0.0
1 24 0.0
1 25 0.0
1 26 0.0
1 27 0.0
1 28 0.0
1 29 0.0
1 30 0.0
1 31 0.0

2 0 1.0
2 1 1.0
2 2 1.0
2 3 1.0
2 4 0.5
2 5 0.0
2 6 0.0
2 7 0.0
2 8 0.0
2 9 0.0
2 10 0.0
2 11 0.0
2 12 0.0
2 13 0.0
2 14 0.0
2 15 0.0
2 16 0.0
2 17 0.0
2 18 0.0
2 19 0.0
2 20 0.0
2 21 0.0
2 22 0.0
2 23 0.0
2 24 0.0
2 25 0.0
2 26 0.0
2 27 0.0
2 28 0.0
2 29 0.0
2 30 0.0
2 31 0.0

3 0 1.0
3 1 1.0
3 2 1.0
3 3 1.0
3 4 0.5
3 5 0.0
3 6 0.0
3 7 0.0
3 8 0.0
3 9 0.0
3 10 0.0
3 11 0.0
3 12 0.0
3 13 0.0
3 14 0.0
3 15 0.0
3 16 0.0
3 17 0.0
3 18 0.0
3 19 0.0
3 20 0.0
3 21 0.0
3 22 0.0
3 23 0.0
3 24 0.0
3 25 0.0
3 26 0.0
3 27 0.0
3 28 0.0
3 29 0.0
3 30 0.0
3 31 0.0

4 0 1.0
4 1 1.0
4 2 1.0
4 3 1.0
4 4 0.5
4 5 0.0
4 6 0.0
4 7 0.0
4 8 0.0
4 9 0.0
4 10 0.0
4 11 0.0
4 12 0.0
4 13 0.0
4 14 0.0
4 15 0.0
4 16 0.0
4 17 0.0
4 18 0.0
4 19 0.0
4 20 0.0
4 21 0.0
4 22 0.0
4 23 0.0
4 24 0.0
4 25 0.0
4 26 0.0
4 27 0.0
4 28 0.0
4 29 0.0
4 30 0.0
4 31 0.0

5 0 1.0
5 1 1.0
5 2 1.0
5 3 1.0
5 4 0.5
5 5 0.0
5 6 0.0
5 7 0.0
5 8 0.0
5 9 0.0
5 10 0.0
5 11 0.0
5 12 0.0
5 13 0.0
5 14 0.0
5 15 0.0
5 16 0.0
5 17 0.0
5 18 0.0
5 19 0.0
5 20 0.0
5 21 0.0
5 22 0.0
5 23 0.0
5 24 0.0
5 25 0.0
5 26 0.0
5 27 0.0
5 28 0.0
5 29 0.0
5 30 0.0
5 31 0.0

6 0 1.0
6 1 1.0
6 2 1.0
6 3 1.0
6 4 0.5
6 5 0.0
6 6 0.0
6 7 0.0
6 8 0.0
6 9 0.0
6 10 0.0
6 11 0.0
6 12 0.0
6 13 0.0
6 14 0.0
6 15 0.0
6 16 0.0
6 17 0.0
6 18 0.0
6 19 0.0
6 20 0.0
6 21 0.0
6 22 0.0
6 23 0.0
6 24 0.0
6 25 0.0
6 26 0.0
6 27 0.0
6 28 0.0
6 29 0.0
6 30 0.0
6 31 0.0

7 0 1.0
7 1 1.0
7 2 1.0
7 3 1.0
7 4 0.5
7 5 0.0
7 6 0.0
7 7 0.0
7 8 0.0
7 9 0.0
7 10 0.0
7 11 0.0
7 12 0.0
7 13 0.0
7 14 0.0
7 15 0.0
7 16 0.0
7 17 0.0
7 18 0.0
7 19 0.0
7 20 0.0
7 21 0.0
7 22 0.0
7 23 0.0
7 24 0.0
7 25 0.0
7 26 0.0
7 27 0.0
7 28 0.0
7 29 0.0
7 30 0.0
7 31 0.0

8 0 1.0
8 1 1.0
8 2 1.0
8 3 1.0
8 4 0.5
8 5 0.0
8 6 0.0
8 7 0.0
8 8 0.0
8 9 0.0
8 10 0.0
8 11 0.0
8 12 0.0
8 13 0.0
8 14 0.0
8 15 0.0
8 16 0.0
8 17 0.0
8 18 0.0
8 19 0.0
8 20 0.0
8 21 0.0
8 22 0.0
8 23 0.0
8 24 0.0
8 25 0.0
8 26 0.0
8 27 0.0
8 28 0.0
8 29 0.0
8 30 0.0
8 31 0.0

9 0 1.0
9 1 1.0
9 2 1.0
9 3 1.0
9 4 0.5
9 5 0.0
9 6 0.0
9 7 0.0
9 8 0.0
9 9 0.0
9 10 0.0
9 11 0.0
9 12 0.0
9 13 0.0
9 14 0.0
9 15 0.0
9 16 0.0
9 17 0.0
9 18 0.0
9 19 0.0
9 20 0.0
9 21 0.0
9 22 0.0
9 23 0.0
9 24 0.0
9 25 0.0
9 26 0.0
9 27 0.0
9 28 0.0
9 29 0.0
9 30 0.0
9 31 0.0

10 0 1.0
10 1 1.0
10 2 1.0
10 3 1.0
10 4 0.5
10 5 0.0
10 6 0.0
10 7 0.0
10 8 0.0
10 9 0.0
10 10 0.0
10 11 0.0
10 12 0.0
10 13 0.0
10 14 0.0
10 15 0.0
10 16 0.0
10 17 0.0
10 18 0.0
10 19 0.0
10 20 0.0
10 21 0.0
10 22 0.0
10 23 0.0
10 24 0.0
10 25 0.0
10 26 0.0
10 27 0.0
10 28 0.0
10 29 0.0
10 30 0.0
10 31 0.0

11 0 1.0
11 1 1.0
11 2 1.0
11 3 1.0
11 4 0.5
11 5 0.0
11 6 0.0
11 7 0.0
11 8 0.0
11 9 0.0
11 10 0.0
11 11 0.0
11 12 0.0
11 13 0.0
11 14 0.0
11 15 0.0
11 16 0.0
11 17 0.0
11 18 0.0
11 19 0.0
11 20 0.0
11 21 0.0
11 22 0.0
11 23 0.0
11 24 0.0
11 25 0.0
11 26 0.0
11 27 0.0
11 28 0.0
11 29 0.0
11 30 0.0
11 31 0.0

12 0 1.0
12 1 1.0
12 2 1.0
12 3 1.0
12 4 0.5
12 5 0.0
12 6 0.0
12 7 0.0
12 8 0.0
12 9 0.0
12 10 0.0
12 11 0.0
12 12 0.0
12 13 0.0
12 14 0.0
12 15 0.0
12 16 0.0
12 17 0.0
12 18 0.0
12 19 0.0
12 20 0.0
12 21 0.0
12 22 0.0
12 23 0.0
12 24 0.0
12 25 0.0
12 26 0.0
12 27 0.0
12 28 0.0
12 29 0.0
12 30 0.0
12 31 0.0

13 0 1.0
13 1 1.0
13 2 1.0
13 3 1.0
13 4 0.5
13 5 0.0
13 6 0.0
13 7 0.0
13 8 0.0
13 9 0.0
13 10 0.0
13 11 0.0
13 12 0.0
13 13 0.0
13 14 0.0
13 15 0.0
13 16 0.0
13 17 0.0
13 18 0.0
13 19 0.0
13 20 0.0
13 21 0.0
13 22 0.0
13 23 0.0
13 24 0.0
13 25 0.0
13 26 0.0
13 27 0.0
13 28 0.0
13 29 0.0
13 30 0.0
13 31 0.0

14 0 1.0
14 1 1.0
14 2 1.0
14 3 1.0
14 4 0.5
14 5 0.0
14 6 0.0
14 7 0.0
14 8 0.0
14 9 0.0
14 10 0.0
14 11 0.0
14 12 0.0
14 13 0.0
14 14 0.0
14 15 0.0
14 16 0.0
14 17 0.0
14 18 0.0
14 19 0.0
14 20 0.0
14 21 0.0
14 22 0.0
14 23 0.0
14 24 0.0
14 25 0.0
14 26 0.0
14 27 0.0
14 28 0.0
14 29 0.0
14 30 0.0
14 31 0.0

15 0 1.0
15 1 1.0
15 2 1.0
15 3 1.0
15 4 0.5
15 5 0.0
15 6 0.0
15 7 0.0
15 8 0.0
15 9 0.0
15 10 0.0
15 11 0.0
15 12 0.0
15 13 0.0
15 14 0.0
15 15 0.0
15 16 0.0
15 17 0.0
15 18 0.0
15 19 0.0
15 20 0.0
15 21 0.0
15 22 0.0
15 23 0.0
15 24 0.0
15 25 0.0
15 26 0.0
15 27 0.0
15 28 0.0
15 29 0.0
15 30 0.0
15 31 0.0

16 0 1.0
16 1 1.0
16 2 1.0
16 3 1.0
16 4 0.5
16 5 0.0
16 6 0.0
16 7 0.0
16 8 0.0
16 9 0.0
16 10 0.0
16 11 0.0
16 12 0.0
16 13 0.0
16 14 0.0
16 15 0.0
16 16 0.0
16 17 0.0
16 18 0.0
16 19 0.0
16 20 0.0
16 21 0.0
16 22 0.0
16 23 0.0
16 24 0.0
16 25 0.0
16 26 0.0
16 27 0.0
16 28 0.0
16 29 0.0
16 30 0.0
16 31 0.0

17 0 1.0
17 1 1.0
17 2 1.0
17 3 1.0
17 4 0.5
17 5 0.0
17 6 0.0
17 7 0.0
17 8 0.0
17 9 0.0
17 10 0.0
17 11 0.0
17 12 0.0
17 13 0.0
17 14 0.0
17 15 0.0
17 16 0.0
17 17 0.0
17 18 0.0
17 19 0.0
17 20 0.0
17 21 0.0
17 22 0.0
17 23 0.0
17 24 0.0
17 25 0.0
17 26 0.0
17 27 0.0
17 28 0.0
17 29 0.0
17 30 0.0
17 31 0.0

18 0 1.0
18 1 1.0
18 2 1.0
18 3 1.0
18 4 0.5
18 5 0.0
18 6 0.0
18 7 0.0
18 8 0.0
18 9 0.0
18 10 0.0
18 11 0.0
18 12 0.0
18 13 0.0
18 14 0.0
18 15 0.0
18 16 0.0
18 17 0.0
18 18 0.0
18 19 0.0
18 20 0.0
18 21 0.0
18 22 0.0
18 23 0.0
18 24 0.0
18 25 0.0
18 26 0.0
18 27 0.0
18 28 0.0
18 29 0.0
18 30 0.0
18 31 0.0

19 0 1.0
19 1 1.0
19 2 1.0
19 3 1.0
19 4 0.5
19 5 0.0
19 6 0.0
19 7 0.0
19 8 0.0
19 9 0.0
19 10 0.0
19 11 0.0
19 12 0.0
19 13 0.0
19 14 0.0
19 15 0.0
19 16 0.0
19 17 0.0
19 18 0.0
19 19 0.0
19 20 0.0
19 21 0.0
19 22 0.0
19 23 0.0
19 24 0.0
19 25 0.0
19 26 0.0
19 27 0.0
19 28 0.0
19 29 0.0
19 30 0.0
19 31 0.0

20 0 1.0
20 1 1.0
20 2 1.0
20 3 1.0
20 4 0.5
20 5 0.0
20 6 0.0
20 7 0.0
20 8 0.0
20 9 0.0
20 10 0.0
20 11 0.0
20 12 0.0
20 13 0.0
20 14 0.0
20 15 0.0
20 16 0.0
20 17 0.0
20 18 0.0
20 19 0.0
20 20 0.0
20 21 0.0
20 22 0.0
20 23 0.0
20 24 0.0
20 25 0.0
20 26 0.0
20 27 0.0
20 28 0.0
20 29 0.0
20 30 0.0
20 31 0.0

21 0 1.0
21 1 1.0
21 2 1.0
21 3 1.0
21 4 0.5
21 5 0.0
21 6 0.0
21 7 0.0
21 8 0.0
21 9 0.0
21 10 0.0
21 11 0.0
21 12 0.0
21 13 0.0
21 14 0.0
21 15 0.0
21 16 0.0
21 17 0.0
21 18 0.0
21 19 0.0
21 20 0.0
21 21 0.0
21 22 0.0
21 23 0.0
21 24 0.0
21 25 0.0
21 26 0.0
21 27 0.0
21 28 0.0
21 29 0.0
21 30 0.0
21 31 0.0

22 0 1.0
22 1 1.0
22 2 1.0
22 3 1.0
22 4 0.5
22 5 0.0
22 6 0.0
22 7 0.0
22 8 0.0
22 9 0.0
22 10 0.0
22 11 0.0
22 12 0.0
22 13 0.0
22 14 0.0
22 15 0.0
22 16 0.0
22 17 0.0
22 18 0.0
22 19 0.0
22 20 0.0
22 21 0.0
22 22 0.0
22 23 0.0
22 24 0.0
22 25 0.0
22 26 0.0
22 27 0.0
22 28 0.0
22 29 0.0
22 30 0.0
22 31 0.0

23 0 1.0
23 1 1.0
23 2 1.0
23 3 1.0
23 4 0.5
23 5 0.0
23 6 0.0
23 7 0.0
23 8 0.0
23 9 0.0
23 10 0.0
23 11 0.0
23 12 0.0
23 13 0.0
23 14 0.0
23 15 0.0
23 16 0.0
23 17 0.0
23 18 0.0
23 19 0.0
23 20 0.0
23 21 0.0
23 22 0.0
23 23 0.0
23 24 0.0
23 25 0.0
23 26 0.0
23 27 0.0
23 28 0.0
23 29 0.0
23 30 0.0
23 31 0.0

24 0 1.0
24 1 1.0
24 2 1.0
24 3 1.0
24 4 0.5
24 5 0.0
24 6 0.0
24 7 0.0
24 8 0.0
24 9 0.0
24 10 0.0
24 11 0.0
24 12 0.0
24 13 0.0
24 14 0.0
24 15 0.0
24 16 0.0
24 17 0.0
24 18 0.0
24 19 0.0
24 20 0.0
24 21 0.0
24 22 0.0
24 23 0.0
24 24 0.0
24 25 0.0
24 26 0.0
24 27 0.0
24 28 0.0
24 29 0.0
24 30 0.0
24 31 0.0

25 0 1.0
25 1 1.0
25 2 1.0
25 3 1.0
25 4 0.5
25 5 0.0
25 6 0.0
25 7 0.0
25 8 0.0
25 9 0.0
25 10 0.0
25 11 0.0
25 12 0.0
25 13 0.0
25 14 0.0
25 15 0.0
25 16 0.0
25 17 0.0
25 18 0.0
25 19 0.0
25 20 0.0
25 21 0.0
25 22 0.0
25 23 0.0
25 24 0.0
25 25 0.0
25 26 0.0
25 27 0.0
25 28 0.0
25 29 0.0
25 30 0.0
25 31 0.0

26 0 1.0
26 1 1.0
26 2 1.0
26 3 1.0
26 4 0.5
26 5 0.0
26 6 0.0
26 7 0.0
26 8 0.0
26 9 0.0
26 10 0.0
26 11 0.0
26 12 0.0
26 13 0.0
26 14 0.0
26 15 0.0
26 16 0.0
26 17 0.0
26 18 0.0
26 19 0.0
26 20 0.0
26 21 0.0
26 22 0.0
26 23 0.0
26 24 0.0
26 25 0.0
26 26 0.0
26 27 0.0
26 28 0.0
26 29 0.0
26 30 0.0
26 31 0.0

27 0 1.0
27 1 1.0
27 2 1.0
27 3 1.0
27 4 0.5
27 5 0.0
27 6 0.0
27 7 0.0
27 8 0.0
27 9 0.0
27 10 0.0
27 11 0.0
27 12 0.0
27 13 0.0
27 14 0.0
27 15 0.0
27 16 0.0
27 17 0.0
27 18 0.0
27 19 0.0
27 20 0.0
27 21 0.0
27 22 0.0
27 23 0.0
27 24 0.0
27 25 0.0
27 26 0.0
27 27 0.0
27 28 0.0
27 29 0.0
27 30 0.0
27 31 0.0

28 0 1.0
28 1 1.0
28 2 1.0
28 3 1.0
28 4 0.5
28 5 0.0
28 6 0.0
28 7 0.0
28 8 0.0
28 9 0.0
28 10 0.0
28 11 0.0
28 12 0.0
28 13 0.0
28 14 0.0
28 15 0.0
28 16 0.0
28 17 0.0
28 18 0.0
28 19 0.0
28 20 0.0
28 21 0.0
28 22 0.0
28 23 0.0
28 24 0.0
28 25 0.0
28 26 0.0
28 27 0.0
28 28 0.0
28 29 0.0
28 30 0.0
28 31 0.0

29 0 1.0
29 1 1.0
29 2 1.0
29 3 1.0
29 4 0.5
29 5 0.0
29 6 0.0
29 7 0.0
29 8 0.0
29 9 0.0
29 10 0.0
29 11 0.0
29 12 0.0
29 13 0.0
29 14 0.0
29 15 0.0
29 16 0.0
29 17 0.0
29 18 0.0
29 19 0.0
29 20 0.0
29 21 0.0
29 22 0.0
29 23 0.0
29 24 0.0
29 25 0.0
29 26 0.0
29 27 0.0
29 28 0.0
29 29 0.0
29 30 0.0
29 31 0.0

30 0 1.0
30 1 1.0
30 2 1.0
30 3 1.0
30 4 0.5
30 5 0.0
30 6 0.0
30 7 0.0
30 8 0.0
30 9 0.0
30 10 0.0
30 11 0.0
30 12 0.0
30 13 0.0
30 14 0.0
30 15 0.0
30 16 0.0
30 17 0.0
30 18 0.0
30 19 0.0
30 20 0.0
30 21 0.0
30 22 0.0
30 23 0.0
30 24 0.0
30 25 0.0
30 26 0.0
30 27 0.0
30 28 0.0
30 29 0.0
30 30 0.0
30 31 0.0

31 0 1.0
31 1 1.0
31 2 1.0
31 3 1.0
31 4 0.5
31 5 0.0
31 6 0.0
31 7 0.0
31 8 0.0
31 9 0.0
31 10 0.0
31 11 0.0
31 12 0.0
31 13 0.0
31 14 0.0
31 15 0.0
31 16 0.0
31 17 0.0
31 18 0.0
31 19 0.0
31 20 0.0
31 21 0.0
31 22 0.0
31 23 0.0
31 24 0.0
31 25 0.0
31 26 0.0
31 27 0.0
31 28 0.0
31 29 0.0
31 30 0.0
31 31 0.0



==> figures/data/rf_avg_diff.dat <==
x y C
8 8 -1.713861841211377
8 16 0.9630399291885007
8 24 -0.6115064287370452
8 32 2.2168546481595026
8 40 -1.3111416486197716
8 48 2.7035217102976508
8 56 3.812917644424233
8 64 5.175128752145984

16 8 3.832827796099513
16 16 8.236678068810216
16 24 10.309436433431339
16 32 13.143442521675484
16 40 14.983781618786018
16 48 9.92672392936466
16 56 9.393478291468844
16 64 10.052037803495919

24 8 7.100949157870591
24 16 10.50030188087959
24 24 13.416128983198355
24 32 14.108553843952446
24 40 16.861076432351922
24 48 16.921630805375205
24 56 16.226158667536346
24 64 15.84796797777644

32 8 14.366296049235949
32 16 15.313730259522169
32 24 18.959465987713088
32 32 20.588785538608818
32 40 23.315039778412096
32 48 21.59057239186158
32 56 23.563068445745717
32 64 21.402882298561853

40 8 6.936572815736379
40 16 13.7587710891729
40 24 21.676972590774252
40 32 21.255441212769497
40 40 24.622202712186432
40 48 25.12904597074572
40 56 23.6891836574014
40 64 25.805724914523655

48 8 -2.7090061343136984
48 16 14.53861055459416
48 24 20.081297580210343
48 32 22.412375784443512
48 40 25.097479550995992
48 48 26.510663844341458
48 56 25.160487484956896
48 64 26.784605929805476

56 8 -0.9182810225744655
56 16 14.785543406391444
56 24 22.394817654503964
56 32 21.58686484277722
56 40 25.890082867095032
56 48 25.722644702955588
56 56 27.67254055710503
56 64 26.04453738872993

64 8 -9.177373974257662
64 16 9.992677352869793
64 24 16.836653350875473
64 32 22.03830930187728
64 40 23.348795648755317
64 48 23.179975441739582
64 56 26.668158736762415
64 64 25.34755814384184


==> figures/data/semantic_heatmap.dat <==
x y C
0 0 3.599827062991154
0 1 2.0157808367524086
0 2 3.553772058921859

1 0 3.5865012692043465
1 1 2.2794391607732862
1 2 3.1140958765375903

2 0 3.2188290044464485
2 1 2.524146220672896
2 2 2.202082552601401

3 0 2.9184443485873843
3 1 2.623346515822194
3 2 1.9814861665805927

4 0 2.7683461809547287
4 1 2.5562404331396293
4 2 1.9257960055446035

5 0 2.6998130694919746
5 1 2.571634407635883
5 2 1.9568473123124697

6 0 2.4132562904943846
6 1 2.3155054602033798
6 2 1.970057315886507

7 0 2.492877536276602
7 1 2.431083910440416
7 2 1.8878046079779118

8 0 2.5487119264217974
8 1 2.493906063764269
8 2 1.921004697949818



==> figures/data/train_loss.dat <==
epoch train_loss
1 0.7942179759635645
2 0.44458737899275386
3 0.3887315612505464
4 0.360533203710528
5 0.34645955282099106
6 0.3344048462369863
7 0.3231230657766847
8 0.31791356696802026
9 0.3050427994745619
10 0.2963872179389
11 0.29600503028315656
12 0.2840360545060214
13 0.27905019802205705
14 0.2758529628462651
15 0.27244690143886735
16 0.2655226792921038
17 0.26466481115888146
18 0.2572150240487912
19 0.2632158758447451
20 0.25030767829979167
21 0.2519040150677457
22 0.2481968422584674
23 0.2426163301748388
24 0.24057884119889317
25 0.236483045579756
26 0.2332976915380534
27 0.23507550218526055
28 0.22910766676068306
29 0.23005475270397524
30 0.22614154215244686
31 0.22988863653119873
32 0.21920160085839382
33 0.2184296639964861
34 0.22167470998623792
35 0.2135114011957365
36 0.21579188020790324
37 0.21547600153614493
38 0.2081788304974051
39 0.2058931385331294
40 0.21271704768433292
41 0.20485754972871612
42 0.20734357189606217
43 0.20050196029684123
44 0.19999971131191535
45 0.19812848388272172
46 0.19939031666692567
47 0.19785853624343872
48 0.19300058010746451
49 0.19322609147604775
50 0.19195821254568943


==> figures/data/val_loss.dat <==
epoch validation_loss
1 0.5537805698812008
2 0.41984741762280464
3 0.4209665425121784
4 0.414887773245573
5 0.37520803362131117
6 0.3769691564142704
7 0.3764737546443939
8 0.40002213045954704
9 0.41786935180425644
10 0.34768238887190817
11 0.4290273502469063
12 0.39491486772894857
13 0.3390681236982346
14 0.3924174301326275
15 0.3392386928200722
16 0.3239021375775337
17 0.3427044950425625
18 0.37110971584916114
19 0.35844101905822756
20 0.5273060850799084
21 0.32929088920354843
22 0.36090809032320975
23 0.353597279638052
24 0.3535802088677883
25 0.4464889518916607
26 0.44130958765745165
27 0.37216494530439376
28 0.3513155736029148
29 0.3693911164999008
30 0.347229178994894
31 0.4222937971353531
32 0.41810439378023145
33 0.4289262302219868
34 0.3812337338924408
35 0.39638604298233987
36 0.5404317624866962
37 0.3808131605386734
38 0.42610763758420944
39 0.3839381769299507
40 0.36417704448103905
41 0.40037121847271917
42 0.39864438101649285
43 0.40258028656244277
44 0.43712173625826833
45 0.426373278349638
46 0.5074451878666878
47 0.43724809065461157
48 0.3682632528245449
49 0.3380280502140522
50 0.44340204894542695

